High-Energy Neutrino Emission in NGC1068 driven by Turbulent Magnetic Reconnection

Astrophysical neutrinos from Active Galactic Nuclei (AGN) offer a unique window into high-energy particle acceleration in obscured environments. The nearby Type II Seyfert galaxy NGC 1068 is a compelling example, exhibiting evidence of a high-energy neutrino excess without an associated TeV $\gamma$-ray counterpart. This suggests that hadronic processes may occur within an inner, magnetically dominated region, where the TeV emission is suppressed by $\gamma \gamma$ absorption and reprocessed via electromagnetic cascades in the dense, obscured environment. Building on our framework, which establishes turbulence-driven magnetic reconnection as the main driver for particle acceleration in this source, we present a refined lepto-hadronic model based on de Gouveia Dal Pino & Lazarian (2005) and Kadowaki et al. (2015). In these proceedings, we adopt a conservative inner disk radius compared to our previous results, moving the acceleration region further from the innermost stable circular orbit. We estimate the high-energy neutrino emission from hadronic and photo-hadronic processes, constrained by the acceleration timescale for first-order Fermi acceleration within the turbulent current sheet. The estimated model reproduces the IceCube neutrino flux excess, providing an essential technical complement and validation for our forthcoming comprehensive publication.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

